Isogeometric analysis of diffusion problems on random surfaces

In this article, we discuss the numerical solution of diffusion equations on random surfaces within the isogeometric framework. We describe in detail, how diffusion problems on random surfaces can be modelled and how quantities of interest may be derived. In particular, we employ a low rank approximation algorithm for the high-dimensional space-time correlation of the random solution based on an online singular value decomposition, cp. [7]. Extensive numerical studies are performed to validate the approach. In particular, we consider complex computational geometries originating from surface triangulations. The latter can be recast into the isogeometric context by transforming them into quadrangulations using the procedure from [41] and a subsequent approximation by NURBS surfaces.

==> Data/bunny/halton_convergence.csv <==
10,1.5921e-05
20,2.2044e-06
30,3.9227e-07
40,9.8082e-08
50,2.6927e-08
60,1.1305e-08
70,5.8643e-09
80,3.0685e-09
90,1.8275e-09
100,1.1614e-09
110,7.2202e-10
120,4.7796e-10
130,3.4055e-10
140,2.3751e-10
150,1.7328e-10
160,1.2539e-10
170,9.6083e-11
180,7.2673e-11
190,5.6154e-11
200,4.3928e-11


==> Data/bunny/halton_generalization.csv <==
10,0.0071026
20,0.003012
30,0.0015871
40,0.00097275
50,0.00063029
60,0.00046522
70,0.00035365
80,0.00028168
90,0.00022808
100,0.00019155
110,0.00016251
120,0.00013858
130,0.00012119
140,0.00010534
150,9.3134e-05
160,8.2838e-05
170,7.4967e-05
180,6.788e-05
190,6.2045e-05
200,5.6872e-05


==> Data/bunny/halton_stability_cov.csv <==
1,4.3928e-11
1.25,1.0782e-10
1.5,2.2788e-10
1.75,4.3871e-10
2,7.8811e-10


==> Data/bunny/halton_stability_gen.csv <==
1,5.6872e-05
1.25,8.4121e-05
1.5,0.00011696
1.75,0.00015584
2,0.00020146


==> Data/bunny/mc_convergence.csv <==
10,1.7015e-05
20,2.4316e-06
30,5.259e-07
40,1.3795e-07
50,5.1667e-08
60,2.1753e-08
70,1.0923e-08
80,6.1874e-09
90,3.8746e-09
100,2.3937e-09
110,1.5223e-09
120,1.0431e-09
130,6.8811e-10
140,4.8876e-10
150,3.5904e-10
160,2.6865e-10
170,2.0349e-10
180,1.5691e-10
190,1.2297e-10
200,9.9512e-11


==> Data/bunny/mc_generalization.csv <==
10,0.0071308
20,0.0029178
30,0.0014699
40,0.00083256
50,0.00053561
60,0.0003728
70,0.0002799
80,0.00022183
90,0.0001788
100,0.00014567
110,0.00012102
120,0.0001023
130,8.6938e-05
140,7.56e-05
150,6.6674e-05
160,5.932e-05
170,5.3112e-05
180,4.816e-05
190,4.3801e-05
200,4.0178e-05


==> Data/bunny/mc_stability_cov.csv <==
1,9.9512e-11
1.25,2.2533e-10
1.5,4.5042e-10
1.75,8.2524e-10
2,1.4087e-09


==> Data/bunny/mc_stability_gen.csv <==
1,4.0178e-05
1.25,6.1445e-05
1.5,8.7875e-05
1.75,0.00012012
2,0.00015866


==> Data/l2_error.txt <==
0 0.0819842 0.0269342 0.0139799
1 0.0129272 0.00809796 0.00677442
2 0.00280712 0.000918712 0.00145915
3 0.000224253 0.000102413 0.000107556
4 2.55269e-05 1.39667e-05 9.94812e-06 

==> Data/pipe/halton_convergence.csv <==
10,0.00063008
20,0.00011179
30,2.1252e-05
40,6.7469e-06
50,2.5126e-06
60,1.0754e-06
70,5.0757e-07
80,2.2788e-07
90,9.4557e-08
100,4.9138e-08
110,2.5213e-08
120,1.4733e-08
130,8.9606e-09
140,5.8051e-09
150,3.8476e-09
160,2.4858e-09
170,1.5985e-09
180,9.8547e-10
190,6.3984e-10
200,4.2019e-10


==> Data/pipe/halton_generalization.csv <==
10,0.041543
20,0.019371
30,0.01069
40,0.006999
50,0.0050852
60,0.0036243
70,0.0025667
80,0.0018714
90,0.0013713
100,0.0010767
110,0.00081873
120,0.00064493
130,0.00053072
140,0.00044808
150,0.0003714
160,0.00030718
170,0.0002559
180,0.00020993
190,0.00017572
200,0.0001491


==> Data/pipe/halton_stability_cov.csv <==
1,4.2019e-10
1.25,8.6048e-10
1.5,1.4783e-09
1.75,2.2573e-09
2,3.2592e-09


==> Data/pipe/halton_stability_gen.csv <==
1,0.0001491
1.25,0.00019924
1.5,0.00025436
1.75,0.00031183
2,0.00037249


==> Data/pipe/mc_convergence.csv <==
10,0.00065272
20,0.00012
30,2.4426e-05
40,9.1099e-06
50,4.0759e-06
60,1.9537e-06
70,9.3511e-07
80,4.7295e-07
90,2.3416e-07
100,1.2812e-07
110,6.5152e-08
120,3.5257e-08
130,2.2038e-08
140,1.4304e-08
150,9.1371e-09
160,6.0981e-09
170,4.1147e-09
180,2.6982e-09
190,1.8593e-09
200,1.2826e-09


==> Data/pipe/mc_generalization.csv <==
10,0.039985
20,0.017765
30,0.0093056
40,0.0060021
50,0.0040724
60,0.0028902
70,0.0020392
80,0.0014827
90,0.0010856
100,0.0008152
110,0.00060679
120,0.00046925
130,0.00038123
140,0.00031258
150,0.00025687
160,0.00021407
170,0.00017793
180,0.00014703
190,0.0001246
200,0.00010409


==> Data/pipe/mc_stability_cov.csv <==
1,1.2826e-09
1.25,2.3098e-09
1.5,3.5824e-09
1.75,5.0495e-09
2,6.7321e-09


==> Data/pipe/mc_stability_gen.csv <==
1,0.00010409
1.25,0.00014369
1.5,0.00018672
1.75,0.00023312
2,0.00028296


==> Data/sphere/halton_convergence.csv <==
10,0.00013482
20,2.5949e-05
30,6.7765e-06
40,1.325e-06
50,2.8898e-07
60,7.8059e-08
70,2.2755e-08
80,5.6807e-09
90,2.0552e-09
100,5.6656e-10
110,2.3775e-10
120,6.9192e-11
130,3.169e-11
140,1.0267e-11
150,5.5773e-12
160,2.4837e-12
170,1.2544e-12
180,7.109e-13
190,3.3879e-13
200,1.8005e-13


==> Data/sphere/halton_generalization.csv <==
10,0.022176
20,0.011548
30,0.0070761
40,0.0041607
50,0.0024233
60,0.0015005
70,0.00089138
80,0.00053421
90,0.00031688
100,0.0001893
110,0.00012275
120,7.2846e-05
130,5.2218e-05
140,3.084e-05
150,2.389e-05
160,1.6137e-05
170,1.1847e-05
180,9.0448e-06
190,6.5516e-06
200,5e-06


==> Data/sphere/halton_stability_cov.csv <==
1,1.8005e-13
1.25,4.4111e-13
1.5,9.7192e-13
1.75,1.9439e-12
2,3.6656e-12


==> Data/sphere/halton_stability_gen.csv <==
1,5e-06
1.25,7.2358e-06
1.5,1.0029e-05
1.75,1.3196e-05
2,1.6912e-05


==> Data/sphere/mc_convergence.csv <==
10,0.0001245
20,2.8465e-05
30,8.766e-06
40,2.5131e-06
50,7.1582e-07
60,2.7501e-07
70,1.0178e-07
80,3.5235e-08
90,1.3285e-08
100,4.5255e-09
110,1.565e-09
120,5.6436e-10
130,2.3117e-10
140,7.2274e-11
150,4.0555e-11
160,1.8579e-11
170,7.3861e-12
180,4.811e-12
190,2.1383e-12
200,1.1228e-12


==> Data/sphere/mc_generalization.csv <==
10,0.020439
20,0.010634
30,0.0059985
40,0.0032715
50,0.0018569
60,0.0011513
70,0.00068983
80,0.00041231
90,0.00025157
100,0.00015159
110,9.0716e-05
120,5.6795e-05
130,3.6196e-05
140,2.2455e-05
150,1.6539e-05
160,1.086e-05
170,7.814e-06
180,6.0338e-06
190,4.1168e-06
200,3.1857e-06


==> Data/sphere/mc_stability_cov.csv <==
1,1.1228e-12
1.25,2.535e-12
1.5,5.0333e-12
1.75,9.0861e-12
2,1.5276e-11


==> Data/sphere/mc_stability_gen.csv <==
1,3.1857e-06
1.25,4.7848e-06
1.5,6.7402e-06
1.75,9.0807e-06
2,1.1804e-05


==> Data/sphere_l2_error_1.txt <==
0       0.0940555      0.739549
1       0.0245811      0.86996
2       0.00632893     1.12647
3       0.0016213      2.18325
4       0.000408639    7.06609


==> Data/sphere_l2_error_2.txt <==
0       0.013797       0.840719
1       0.0021058      0.969463
2       0.000169562    1.54359
3       1.10883e-05    4.36599
4       8.76057e-07    23.0685


==> Data/sphere_l2_error_3.txt <==
0       0.00323715     0.945051
1       0.000669631    1.20821
2       2.46659e-05    2.34526
3       3.14129e-07    8.24239
4       6.75611e-09    43.9191

==> Isogeometric analysis of diffusion problems on random surfaces/Data/bunny/halton_convergence.csv <==
10,1.5921e-05
20,2.2044e-06
30,3.9227e-07
40,9.8082e-08
50,2.6927e-08
60,1.1305e-08
70,5.8643e-09
80,3.0685e-09
90,1.8275e-09
100,1.1614e-09
110,7.2202e-10
120,4.7796e-10
130,3.4055e-10
140,2.3751e-10
150,1.7328e-10
160,1.2539e-10
170,9.6083e-11
180,7.2673e-11
190,5.6154e-11
200,4.3928e-11


==> Isogeometric analysis of diffusion problems on random surfaces/Data/bunny/halton_generalization.csv <==
10,0.0071026
20,0.003012
30,0.0015871
40,0.00097275
50,0.00063029
60,0.00046522
70,0.00035365
80,0.00028168
90,0.00022808
100,0.00019155
110,0.00016251
120,0.00013858
130,0.00012119
140,0.00010534
150,9.3134e-05
160,8.2838e-05
170,7.4967e-05
180,6.788e-05
190,6.2045e-05
200,5.6872e-05


==> Isogeometric analysis of diffusion problems on random surfaces/Data/bunny/halton_stability_cov.csv <==
1,4.3928e-11
1.25,1.0782e-10
1.5,2.2788e-10
1.75,4.3871e-10
2,7.8811e-10


==> Isogeometric analysis of diffusion problems on random surfaces/Data/bunny/halton_stability_gen.csv <==
1,5.6872e-05
1.25,8.4121e-05
1.5,0.00011696
1.75,0.00015584
2,0.00020146


==> Isogeometric analysis of diffusion problems on random surfaces/Data/bunny/mc_convergence.csv <==
10,1.7015e-05
20,2.4316e-06
30,5.259e-07
40,1.3795e-07
50,5.1667e-08
60,2.1753e-08
70,1.0923e-08
80,6.1874e-09
90,3.8746e-09
100,2.3937e-09
110,1.5223e-09
120,1.0431e-09
130,6.8811e-10
140,4.8876e-10
150,3.5904e-10
160,2.6865e-10
170,2.0349e-10
180,1.5691e-10
190,1.2297e-10
200,9.9512e-11


==> Isogeometric analysis of diffusion problems on random surfaces/Data/bunny/mc_generalization.csv <==
10,0.0071308
20,0.0029178
30,0.0014699
40,0.00083256
50,0.00053561
60,0.0003728
70,0.0002799
80,0.00022183
90,0.0001788
100,0.00014567
110,0.00012102
120,0.0001023
130,8.6938e-05
140,7.56e-05
150,6.6674e-05
160,5.932e-05
170,5.3112e-05
180,4.816e-05
190,4.3801e-05
200,4.0178e-05


==> Isogeometric analysis of diffusion problems on random surfaces/Data/bunny/mc_stability_cov.csv <==
1,9.9512e-11
1.25,2.2533e-10
1.5,4.5042e-10
1.75,8.2524e-10
2,1.4087e-09


==> Isogeometric analysis of diffusion problems on random surfaces/Data/bunny/mc_stability_gen.csv <==
1,4.0178e-05
1.25,6.1445e-05
1.5,8.7875e-05
1.75,0.00012012
2,0.00015866


==> Isogeometric analysis of diffusion problems on random surfaces/Data/l2_error.txt <==
0 0.0819842 0.0269342 0.0139799
1 0.0129272 0.00809796 0.00677442
2 0.00280712 0.000918712 0.00145915
3 0.000224253 0.000102413 0.000107556
4 2.55269e-05 1.39667e-05 9.94812e-06 

==> Isogeometric analysis of diffusion problems on random surfaces/Data/pipe/halton_convergence.csv <==
10,0.00063008
20,0.00011179
30,2.1252e-05
40,6.7469e-06
50,2.5126e-06
60,1.0754e-06
70,5.0757e-07
80,2.2788e-07
90,9.4557e-08
100,4.9138e-08
110,2.5213e-08
120,1.4733e-08
130,8.9606e-09
140,5.8051e-09
150,3.8476e-09
160,2.4858e-09
170,1.5985e-09
180,9.8547e-10
190,6.3984e-10
200,4.2019e-10


==> Isogeometric analysis of diffusion problems on random surfaces/Data/pipe/halton_generalization.csv <==
10,0.041543
20,0.019371
30,0.01069
40,0.006999
50,0.0050852
60,0.0036243
70,0.0025667
80,0.0018714
90,0.0013713
100,0.0010767
110,0.00081873
120,0.00064493
130,0.00053072
140,0.00044808
150,0.0003714
160,0.00030718
170,0.0002559
180,0.00020993
190,0.00017572
200,0.0001491


==> Isogeometric analysis of diffusion problems on random surfaces/Data/pipe/halton_stability_cov.csv <==
1,4.2019e-10
1.25,8.6048e-10
1.5,1.4783e-09
1.75,2.2573e-09
2,3.2592e-09


==> Isogeometric analysis of diffusion problems on random surfaces/Data/pipe/halton_stability_gen.csv <==
1,0.0001491
1.25,0.00019924
1.5,0.00025436
1.75,0.00031183
2,0.00037249


==> Isogeometric analysis of diffusion problems on random surfaces/Data/pipe/mc_convergence.csv <==
10,0.00065272
20,0.00012
30,2.4426e-05
40,9.1099e-06
50,4.0759e-06
60,1.9537e-06
70,9.3511e-07
80,4.7295e-07
90,2.3416e-07
100,1.2812e-07
110,6.5152e-08
120,3.5257e-08
130,2.2038e-08
140,1.4304e-08
150,9.1371e-09
160,6.0981e-09
170,4.1147e-09
180,2.6982e-09
190,1.8593e-09
200,1.2826e-09


==> Isogeometric analysis of diffusion problems on random surfaces/Data/pipe/mc_generalization.csv <==
10,0.039985
20,0.017765
30,0.0093056
40,0.0060021
50,0.0040724
60,0.0028902
70,0.0020392
80,0.0014827
90,0.0010856
100,0.0008152
110,0.00060679
120,0.00046925
130,0.00038123
140,0.00031258
150,0.00025687
160,0.00021407
170,0.00017793
180,0.00014703
190,0.0001246
200,0.00010409


==> Isogeometric analysis of diffusion problems on random surfaces/Data/pipe/mc_stability_cov.csv <==
1,1.2826e-09
1.25,2.3098e-09
1.5,3.5824e-09
1.75,5.0495e-09
2,6.7321e-09


==> Isogeometric analysis of diffusion problems on random surfaces/Data/pipe/mc_stability_gen.csv <==
1,0.00010409
1.25,0.00014369
1.5,0.00018672
1.75,0.00023312
2,0.00028296


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere/halton_convergence.csv <==
10,0.00013482
20,2.5949e-05
30,6.7765e-06
40,1.325e-06
50,2.8898e-07
60,7.8059e-08
70,2.2755e-08
80,5.6807e-09
90,2.0552e-09
100,5.6656e-10
110,2.3775e-10
120,6.9192e-11
130,3.169e-11
140,1.0267e-11
150,5.5773e-12
160,2.4837e-12
170,1.2544e-12
180,7.109e-13
190,3.3879e-13
200,1.8005e-13


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere/halton_generalization.csv <==
10,0.022176
20,0.011548
30,0.0070761
40,0.0041607
50,0.0024233
60,0.0015005
70,0.00089138
80,0.00053421
90,0.00031688
100,0.0001893
110,0.00012275
120,7.2846e-05
130,5.2218e-05
140,3.084e-05
150,2.389e-05
160,1.6137e-05
170,1.1847e-05
180,9.0448e-06
190,6.5516e-06
200,5e-06


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere/halton_stability_cov.csv <==
1,1.8005e-13
1.25,4.4111e-13
1.5,9.7192e-13
1.75,1.9439e-12
2,3.6656e-12


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere/halton_stability_gen.csv <==
1,5e-06
1.25,7.2358e-06
1.5,1.0029e-05
1.75,1.3196e-05
2,1.6912e-05


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere/mc_convergence.csv <==
10,0.0001245
20,2.8465e-05
30,8.766e-06
40,2.5131e-06
50,7.1582e-07
60,2.7501e-07
70,1.0178e-07
80,3.5235e-08
90,1.3285e-08
100,4.5255e-09
110,1.565e-09
120,5.6436e-10
130,2.3117e-10
140,7.2274e-11
150,4.0555e-11
160,1.8579e-11
170,7.3861e-12
180,4.811e-12
190,2.1383e-12
200,1.1228e-12


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere/mc_generalization.csv <==
10,0.020439
20,0.010634
30,0.0059985
40,0.0032715
50,0.0018569
60,0.0011513
70,0.00068983
80,0.00041231
90,0.00025157
100,0.00015159
110,9.0716e-05
120,5.6795e-05
130,3.6196e-05
140,2.2455e-05
150,1.6539e-05
160,1.086e-05
170,7.814e-06
180,6.0338e-06
190,4.1168e-06
200,3.1857e-06


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere/mc_stability_cov.csv <==
1,1.1228e-12
1.25,2.535e-12
1.5,5.0333e-12
1.75,9.0861e-12
2,1.5276e-11


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere/mc_stability_gen.csv <==
1,3.1857e-06
1.25,4.7848e-06
1.5,6.7402e-06
1.75,9.0807e-06
2,1.1804e-05


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere_l2_error_1.txt <==
0       0.0940555      0.739549
1       0.0245811      0.86996
2       0.00632893     1.12647
3       0.0016213      2.18325
4       0.000408639    7.06609


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere_l2_error_2.txt <==
0       0.013797       0.840719
1       0.0021058      0.969463
2       0.000169562    1.54359
3       1.10883e-05    4.36599
4       8.76057e-07    23.0685


==> Isogeometric analysis of diffusion problems on random surfaces/Data/sphere_l2_error_3.txt <==
0       0.00323715     0.945051
1       0.000669631    1.20821
2       2.46659e-05    2.34526
3       3.14129e-07    8.24239
4       6.75611e-09    43.9191
